Computation of the effective slip of rough hydrophobic surfaces via homogenization

We present a quantitative analysis of the effect of rough hydrophobic surfaces on viscous newtonian flows. We use a model introduced by Ybert and coauthors in which the rough surface is replaced by a flat plane with alternating small areas of slip and no-slip. We investigate the averaged slip generated at the boundary, depending on the ratio between these areas. This problem reduces to the homogenization of a non-local system, involving the Dirichlet to Neumann map of the Stokes operator, in a domain with small holes. Pondering on works by Allaire, we compute accurate scaling laws of the averaged slip for various types of roughness (riblets, patches). Numerical computations complete and confirm the analysis.

==> allongement-trace-0.01.txt <==
#phis, Long, Large, nLong, nLarge, beff
0.01 0.01 1 56 6 0.57159
#0.01 0.0102041 0.98 56 6 0.574461
0.01 0.0104167 0.96 55 6 0.584751
#0.01 0.0106383 0.94 55 6 0.593255
0.01 0.0108696 0.92 54 6 0.605779
#0.01 0.0111111 0.9 54 6 0.622786
0.01 0.0113636 0.88 53 7 0.634682
#0.01 0.0116279 0.86 52 7 0.644318
0.01 0.0119048 0.84 52 7 0.667395
#0.01 0.0121951 0.82 51 7 0.684064
0.01 0.0125 0.8 50 7 0.704925
#0.01 0.0128205 0.78 50 7 0.728032
0.01 0.0131579 0.76 49 7 0.74312
#0.01 0.0135135 0.74 48 7 0.761012
0.01 0.0138889 0.72 48 7 0.789091
#0.01 0.0142857 0.7 47 7 0.805866
0.01 0.0147059 0.68 46 7 0.841458
#0.01 0.0151515 0.66 46 8 0.866766
0.01 0.015625 0.64 45 8 0.893968
#0.01 0.016129 0.62 44 8 0.923249
0.01 0.0166667 0.6 44 8 0.953783
#0.01 0.0172414 0.58 43 8 0.992022
0.01 0.0178571 0.56 42 8 1.01943
#0.01 0.0185185 0.54 41 8 1.05698
0.01 0.0192308 0.52 41 8 1.09435
#0.01 0.02 0.5 40 9 1.13984
0.01 0.0208333 0.48 39 9 1.18175
#0.01 0.0217391 0.46 38 9 1.22397
0.01 0.0227273 0.44 37 9 1.27288
#0.01 0.0238095 0.42 36 9 1.32415
0.01 0.025 0.4 36 9 1.3755
#0.01 0.0263158 0.38 35 10 1.42242
0.01 0.0277778 0.36 34 10 1.48729
#0.01 0.0294118 0.34 33 10 1.55059
0.01 0.03125 0.32 32 11 1.62083
#0.01 0.0333333 0.3 31 11 1.69094
0.01 0.0357143 0.28 30 11 1.77207
#0.01 0.0384615 0.26 29 12 1.85894
0.01 0.0416667 0.24 27 12 1.94451
#0.01 0.0454545 0.22 26 13 2.04484
0.01 0.05 0.2 25 13 2.14466
#0.01 0.0555556 0.18 24 14 2.25889
0.01 0.0625 0.16 22 15 2.36463
#0.01 0.0714286 0.14 21 16 2.48727
0.01 0.0833333 0.12 19 17 2.60364
#0.01 0.1 0.1 18 18 2.70259
#phis, Long, Large, nLong, nLarge, beff
#0.01 0.1 0.1 18 18 2.70368
0.01 0.12 0.0833333 19 17 2.75682
#0.01 0.14 0.0714286 21 16 2.76362
0.01 0.16 0.0625 22 15 2.73685
#0.01 0.18 0.0555556 24 14 2.70413
0.01 0.2 0.05 25 13 2.65119
#0.01 0.22 0.0454545 26 13 2.59299
0.01 0.24 0.0416667 27 12 2.52953
#0.01 0.26 0.0384615 29 12 2.46896
0.01 0.28 0.0357143 30 11 2.40435
#0.01 0.3 0.0333333 31 11 2.34373
0.01 0.32 0.03125 32 11 2.27048
#0.01 0.34 0.0294118 33 10 2.21081
0.01 0.36 0.0277778 34 10 2.15448
#0.01 0.38 0.0263158 35 10 2.10253
0.01 0.4 0.025 36 9 2.04495
#0.01 0.42 0.0238095 36 9 1.98345
0.01 0.44 0.0227273 37 9 1.93462
#0.01 0.46 0.0217391 38 9 1.8809
0.01 0.48 0.0208333 39 9 1.83833
#0.01 0.5 0.02 40 9 1.79545
0.01 0.52 0.0192308 41 8 1.74595
#0.01 0.54 0.0185185 41 8 1.70836
0.01 0.56 0.0178571 42 8 1.66715
#0.01 0.58 0.0172414 43 8 1.63734
0.01 0.6 0.0166667 44 8 1.59451
#0.01 0.62 0.016129 44 8 1.56266
0.01 0.64 0.015625 45 8 1.52399
#0.01 0.66 0.0151515 46 8 1.49102
0.01 0.68 0.0147059 46 7 1.46085
#0.01 0.7 0.0142857 47 7 1.42258
0.01 0.72 0.0138889 48 7 1.40793
#0.01 0.74 0.0135135 48 7 1.37622
0.01 0.76 0.0131579 49 7 1.35598
#0.01 0.78 0.0128205 50 7 1.33885
0.01 0.8 0.0125 50 7 1.31362
#0.01 0.82 0.0121951 51 7 1.29397
0.01 0.84 0.0119048 52 7 1.2738
#0.01 0.86 0.0116279 52 7 1.25104
0.01 0.88 0.0113636 53 7 1.23678
#0.01 0.9 0.0111111 54 6 1.22741
0.01 0.92 0.0108696 54 6 1.21056
#0.01 0.94 0.0106383 55 6 1.20044
0.01 0.96 0.0104167 55 6 1.19256
#0.01 0.98 0.0102041 56 6 1.18418
0.01 1 0.01 56 6 1.1873


==> allongement-trace-0.0256.txt <==
#phis, Long, Large, nLong, nLarge, beff
0.0256 0.0256 1 52 9 0.475777
#0.0256 0.0261224 0.98 51 9 0.478044
0.0256 0.0266667 0.96 51 9 0.482203
#0.0256 0.027234 0.94 50 9 0.491206
0.0256 0.0278261 0.92 50 9 0.500201
#0.0256 0.0284444 0.9 49 9 0.508339
0.0256 0.0290909 0.88 49 9 0.519227
#0.0256 0.0297674 0.86 48 10 0.529864
0.0256 0.0304762 0.84 48 10 0.543362
#0.0256 0.0312195 0.82 47 10 0.556143
0.0256 0.032 0.8 46 10 0.570163
#0.0256 0.0328205 0.78 46 10 0.583705
0.0256 0.0336842 0.76 45 10 0.597238
#0.0256 0.0345946 0.74 45 10 0.61468
0.0256 0.0355556 0.72 44 10 0.631856
#0.0256 0.0365714 0.7 43 11 0.64686
0.0256 0.0376471 0.68 43 11 0.661683
#0.0256 0.0387879 0.66 42 11 0.679892
0.0256 0.04 0.64 42 11 0.700086
#0.0256 0.0412903 0.62 41 11 0.72231
0.0256 0.0426667 0.6 40 11 0.743471
#0.0256 0.0441379 0.58 39 12 0.766463
0.0256 0.0457143 0.56 39 12 0.789018
#0.0256 0.0474074 0.54 38 12 0.814735
0.0256 0.0492308 0.52 37 12 0.840872
#0.0256 0.0512 0.5 37 12 0.867775
0.0256 0.0533333 0.48 36 13 0.896847
#0.0256 0.0556522 0.46 35 13 0.926272
0.0256 0.0581818 0.44 34 13 0.95509
#0.0256 0.0609524 0.42 34 13 0.989142
0.0256 0.064 0.4 33 14 1.02317
#0.0256 0.0673684 0.38 32 14 1.0593
0.0256 0.0711111 0.36 31 15 1.09527
#0.0256 0.0752941 0.34 30 15 1.135
0.0256 0.08 0.32 29 15 1.17459
#0.0256 0.0853333 0.3 28 16 1.2154
0.0256 0.0914286 0.28 27 16 1.25982
#0.0256 0.0984615 0.26 26 17 1.30446
0.0256 0.106667 0.24 25 18 1.351
#0.0256 0.116364 0.22 24 18 1.39651
0.0256 0.128 0.2 23 19 1.44449
#0.0256 0.142222 0.18 22 20 1.48498
0.0256 0.16 0.16 21 21 1.52503
#0.0256 0.18 0.142222 22 20 1.54852
0.0256 0.2 0.128 23 19 1.56354
#0.0256 0.22 0.116364 24 18 1.56447
0.0256 0.24 0.106667 25 18 1.56154
#0.0256 0.26 0.0984615 26 17 1.54946
0.0256 0.28 0.0914286 27 16 1.53694
#0.0256 0.3 0.0853333 28 16 1.51698
0.0256 0.32 0.08 29 15 1.49801
#0.0256 0.34 0.0752941 30 15 1.47852
0.0256 0.36 0.0711111 31 15 1.45478
#0.0256 0.38 0.0673684 32 14 1.43367
0.0256 0.4 0.064 33 14 1.40957
#0.0256 0.42 0.0609524 34 13 1.38741
0.0256 0.44 0.0581818 34 13 1.36256
#0.0256 0.46 0.0556522 35 13 1.33637
0.0256 0.48 0.0533333 36 13 1.31368
#0.0256 0.5 0.0512 37 12 1.28975
0.0256 0.52 0.0492308 37 12 1.27081
#0.0256 0.54 0.0474074 38 12 1.24485
0.0256 0.56 0.0457143 39 12 1.22194
#0.0256 0.58 0.0441379 39 12 1.20182
0.0256 0.6 0.0426667 40 11 1.18306
#0.0256 0.62 0.0412903 41 11 1.16364
0.0256 0.64 0.04 42 11 1.14633
#0.0256 0.66 0.0387879 42 11 1.12632
0.0256 0.68 0.0376471 43 11 1.11286
#0.0256 0.7 0.0365714 43 11 1.09875
0.0256 0.72 0.0355556 44 10 1.07581
#0.0256 0.74 0.0345946 45 10 1.05902
0.0256 0.76 0.0336842 45 10 1.04107
#0.0256 0.78 0.0328205 46 10 1.02887
0.0256 0.8 0.032 46 10 1.01672
#0.0256 0.82 0.0312195 47 10 1.00327
0.0256 0.84 0.0304762 48 10 0.992836
#0.0256 0.86 0.0297674 48 10 0.98071
0.0256 0.88 0.0290909 49 9 0.970619
#0.0256 0.9 0.0284444 49 9 0.963601
0.0256 0.92 0.0278261 50 9 0.957261
#0.0256 0.94 0.027234 50 9 0.952157
0.0256 0.96 0.0266667 51 9 0.946178
#0.0256 0.98 0.0261224 51 9 0.946307
0.0256 1 0.0256 52 9 0.947308
#phis, Long, Large, nLong, nLarge, beff
#0.0256 0.16 0.16 21 21 1.52384


==> allongement-trace-0.04.txt <==
#phis, Long, Large, nLong, nLarge, beff
0.04 0.04 1 61 11 0.420375
#0.04 0.0408163 0.98 61 11 0.419614
0.04 0.0416667 0.96 60 11 0.424026
#0.04 0.0425532 0.94 59 11 0.428488
0.04 0.0434783 0.92 59 11 0.436079
#0.04 0.0444444 0.9 58 11 0.443799
0.04 0.0454545 0.88 57 11 0.451576
#0.04 0.0465116 0.86 57 12 0.462007
0.04 0.047619 0.84 56 12 0.470627
#0.04 0.0487805 0.82 55 12 0.481874
0.04 0.05 0.8 55 12 0.490768
#0.04 0.0512821 0.78 54 12 0.502992
0.04 0.0526316 0.76 53 12 0.51364
#0.04 0.0540541 0.74 53 12 0.528447
0.04 0.0555556 0.72 52 13 0.542264
#0.04 0.0571429 0.7 51 13 0.557066
0.04 0.0588235 0.68 50 13 0.569943
#0.04 0.0606061 0.66 50 13 0.584819
0.04 0.0625 0.64 49 13 0.602522
#0.04 0.0645161 0.62 48 14 0.6191
0.04 0.0666667 0.6 47 14 0.636036
#0.04 0.0689655 0.58 47 14 0.653032
0.04 0.0714286 0.56 46 14 0.671388
#0.04 0.0740741 0.54 45 14 0.692507
0.04 0.0769231 0.52 44 15 0.713479
#0.04 0.08 0.5 43 15 0.734797
0.04 0.0833333 0.48 42 15 0.755985
#0.04 0.0869565 0.46 41 16 0.78052
0.04 0.0909091 0.44 40 16 0.805031
#0.04 0.0952381 0.42 39 16 0.826653
0.04 0.1 0.4 39 17 0.853785
#0.04 0.105263 0.38 38 17 0.881335
0.04 0.111111 0.36 37 18 0.908411
#0.04 0.117647 0.34 35 18 0.936021
0.04 0.125 0.32 34 19 0.966004
#0.04 0.133333 0.3 33 19 0.994703
0.04 0.142857 0.28 32 20 1.02381
#0.04 0.153846 0.26 31 21 1.05287
0.04 0.166667 0.24 30 21 1.08127
#0.04 0.181818 0.22 28 22 1.10763
0.04 0.2 0.2 23 23 1.13197
#0.04 0.2 0.2 23 23 1.13143
#0.04 0.22 0.181818 28 22 1.1504
0.04 0.24 0.166667 30 21 1.16252
#0.04 0.26 0.153846 31 21 1.16782
0.04 0.28 0.142857 32 20 1.16879
#0.04 0.3 0.133333 33 19 1.16773
0.04 0.32 0.125 34 19 1.16149
#0.04 0.34 0.117647 35 18 1.15304
0.04 0.36 0.111111 37 18 1.14511
#0.04 0.38 0.105263 38 17 1.13474
0.04 0.4 0.1 39 17 1.12194
#0.04 0.42 0.0952381 39 16 1.10721
0.04 0.44 0.0909091 40 16 1.09651
#0.04 0.46 0.0869565 41 16 1.08367
0.04 0.48 0.0833333 42 15 1.06708
#0.04 0.5 0.08 43 15 1.05461
0.04 0.52 0.0769231 44 15 1.04043
#0.04 0.54 0.0740741 45 14 1.02682
0.04 0.56 0.0714286 46 14 1.01174
#0.04 0.58 0.0689655 47 14 0.999211
0.04 0.6 0.0666667 47 14 0.985333
#0.04 0.62 0.0645161 48 14 0.973973
0.04 0.64 0.0625 49 13 0.961305
#0.04 0.66 0.0606061 50 13 0.948088
0.04 0.68 0.0588235 50 13 0.934173
#0.04 0.7 0.0571429 51 13 0.925008
0.04 0.72 0.0555556 52 13 0.914246
#0.04 0.74 0.0540541 53 12 0.902654
0.04 0.76 0.0526316 53 12 0.891641
#0.04 0.78 0.0512821 54 12 0.883073
0.04 0.8 0.05 55 12 0.876358
#0.04 0.82 0.0487805 55 12 0.865226
0.04 0.84 0.047619 56 12 0.856828
#0.04 0.86 0.0465116 57 12 0.852009
0.04 0.88 0.0454545 57 11 0.844196
#0.04 0.9 0.0444444 58 11 0.839484
0.04 0.92 0.0434783 59 11 0.835622
#0.04 0.94 0.0425532 59 11 0.832772
0.04 0.96 0.0416667 60 11 0.831688
#0.04 0.98 0.0408163 61 11 0.833199
0.04 1 0.04 61 11 0.837009
#phis, Long, Large, nLong, nLarge, beff


==> allongement-trace-0.09.txt <==
#phis, Long, Large, nLong, nLarge, beff
0.09 0.09 1 50 13 0.301799
#0.09 0.0918367 0.98 49 13 0.300152
0.09 0.09375 0.96 49 13 0.300197
#0.09 0.0957447 0.94 48 13 0.302013
0.09 0.0978261 0.92 48 14 0.305597
#0.09 0.1 0.9 47 14 0.309331
0.09 0.102273 0.88 47 14 0.314175
#0.09 0.104651 0.86 46 14 0.318908
0.09 0.107143 0.84 46 14 0.325691
#0.09 0.109756 0.82 45 14 0.330976
0.09 0.1125 0.8 45 15 0.338535
#0.09 0.115385 0.78 44 15 0.345311
0.09 0.118421 0.76 43 15 0.35295
#0.09 0.121622 0.74 43 15 0.360476
0.09 0.125 0.72 42 15 0.369278
#0.09 0.128571 0.7 42 16 0.378089
0.09 0.132353 0.68 41 16 0.387264
#0.09 0.136364 0.66 40 16 0.396904
0.09 0.140625 0.64 40 16 0.406873
#0.09 0.145161 0.62 39 16 0.416556
0.09 0.15 0.6 39 17 0.42801
#0.09 0.155172 0.58 38 17 0.438906
0.09 0.160714 0.56 37 17 0.449205
#0.09 0.166667 0.54 37 18 0.462181
0.09 0.173077 0.52 36 18 0.473503
#0.09 0.18 0.5 35 18 0.485326
0.09 0.1875 0.48 34 19 0.498235
#0.09 0.195652 0.46 34 19 0.510233
0.09 0.204545 0.44 33 19 0.522889
#0.09 0.214286 0.42 32 20 0.535913
0.09 0.225 0.4 31 20 0.549146
#0.09 0.236842 0.38 31 21 0.562
0.09 0.25 0.36 30 21 0.574359
#0.09 0.264706 0.34 29 22 0.586862
0.09 0.28125 0.32 28 23 0.59954
#0.09 0.3 0.3 28 28 0.610638
0.09 0.32 0.28125 34 28 0.622211
#0.09 0.34 0.264706 35 27 0.629888
0.09 0.36 0.25 36 26 0.635696
#0.09 0.38 0.236842 37 25 0.639372
0.09 0.4 0.225 38 25 0.641149
#0.09 0.42 0.214286 39 24 0.642062
0.09 0.44 0.204545 40 24 0.642924
#0.09 0.46 0.195652 41 23 0.642852
0.09 0.48 0.1875 42 23 0.641342
#0.09 0.5 0.18 43 22 0.639374
0.09 0.52 0.173077 44 22 0.636281
#0.09 0.54 0.166667 45 21 0.635333
0.09 0.56 0.160714 45 21 0.631739
#0.09 0.58 0.155172 46 21 0.628371
0.09 0.6 0.15 47 20 0.624821
#0.09 0.62 0.145161 48 20 0.622104
0.09 0.64 0.140625 49 20 0.618047
#0.09 0.66 0.136364 49 19 0.614182
0.09 0.68 0.132353 50 19 0.61169
#0.09 0.7 0.128571 51 19 0.607538
0.09 0.72 0.125 52 19 0.604605
#0.09 0.74 0.121622 52 18 0.601413
0.09 0.76 0.118421 53 18 0.597359
#0.09 0.78 0.115385 54 18 0.595482
0.09 0.8 0.1125 54 18 0.593392
#0.09 0.82 0.109756 55 17 0.591867
0.09 0.84 0.107143 56 17 0.590631
#0.09 0.86 0.104651 56 17 0.589654
0.09 0.88 0.102273 57 17 0.589323
#0.09 0.9 0.1 58 17 0.588984
0.09 0.92 0.0978261 58 16 0.589582
#0.09 0.94 0.0957447 59 16 0.591482
0.09 0.96 0.09375 60 16 0.59359
#0.09 0.98 0.0918367 60 16 0.59718
0.09 1 0.09 61 16 0.603181
#phis, Long, Large, nLong, nLarge, beff
#0.09 0.3 0.3 23 23 0.60924


==> res-regression-carre.txt <==
a=0.3113679
b=- 0.4221189
sig=0.0038895

==> res-regression-disque.txt <==
a=0.3218454
b=- 0.4285027
sig=0.0036185

==> res_allong_global_phis=0,0256.txt <==
#phis, Long, Large, nLong, nLarge, beff
0.0256 0.16 0.16 21 21 1.52503
0.0256 0.18 0.142222 22 20 1.54852
0.0256 0.2 0.128 23 19 1.56354
0.0256 0.22 0.116364 24 18 1.56447
0.0256 0.24 0.106667 25 18 1.56154
0.0256 0.26 0.0984615 26 17 1.54946
0.0256 0.28 0.0914286 27 16 1.53694
0.0256 0.3 0.0853333 28 16 1.51698
0.0256 0.32 0.08 29 15 1.49801
0.0256 0.34 0.0752941 30 15 1.47852
0.0256 0.36 0.0711111 31 15 1.45478
0.0256 0.38 0.0673684 32 14 1.43367
0.0256 0.4 0.064 33 14 1.40957
0.0256 0.42 0.0609524 34 13 1.38741
0.0256 0.44 0.0581818 34 13 1.36256
0.0256 0.46 0.0556522 35 13 1.33637
0.0256 0.48 0.0533333 36 13 1.31368
0.0256 0.5 0.0512 37 12 1.28975
0.0256 0.52 0.0492308 37 12 1.27081
0.0256 0.54 0.0474074 38 12 1.24485
0.0256 0.56 0.0457143 39 12 1.22194
0.0256 0.58 0.0441379 39 12 1.20182
0.0256 0.6 0.0426667 40 11 1.18306
0.0256 0.62 0.0412903 41 11 1.16364
0.0256 0.64 0.04 42 11 1.14633
0.0256 0.66 0.0387879 42 11 1.12632
0.0256 0.68 0.0376471 43 11 1.11286
0.0256 0.7 0.0365714 43 11 1.09875
0.0256 0.72 0.0355556 44 10 1.07581
0.0256 0.74 0.0345946 45 10 1.05902
0.0256 0.76 0.0336842 45 10 1.04107
0.0256 0.78 0.0328205 46 10 1.02887
0.0256 0.8 0.032 46 10 1.01672
0.0256 0.82 0.0312195 47 10 1.00327
0.0256 0.84 0.0304762 48 10 0.992836
0.0256 0.86 0.0297674 48 10 0.98071
0.0256 0.88 0.0290909 49 9 0.970619
0.0256 0.9 0.0284444 49 9 0.963601
0.0256 0.92 0.0278261 50 9 0.957261
0.0256 0.94 0.027234 50 9 0.952157
0.0256 0.96 0.0266667 51 9 0.946178
0.0256 0.98 0.0261224 51 9 0.946307
0.0256 1 0.0256 52 9 0.947308
#phis, Long, Large, nLong, nLarge, beff
#0.0256 0.16 0.16 21 21 1.52384
0.0256 0.142222 0.18 22 20 1.48498
0.0256 0.128 0.2 23 19 1.44449
0.0256 0.116364 0.22 24 18 1.39651
0.0256 0.106667 0.24 25 18 1.351
0.0256 0.0984615 0.26 26 17 1.30446
0.0256 0.0914286 0.28 27 16 1.25982
0.0256 0.0853333 0.3 28 16 1.2154
0.0256 0.08 0.32 29 15 1.17459
0.0256 0.0752941 0.34 30 15 1.135
0.0256 0.0711111 0.36 31 15 1.09527
0.0256 0.0673684 0.38 32 14 1.0593
0.0256 0.064 0.4 33 14 1.02317
0.0256 0.0609524 0.42 34 13 0.989142
0.0256 0.0581818 0.44 34 13 0.95509
0.0256 0.0556522 0.46 35 13 0.926272
0.0256 0.0533333 0.48 36 13 0.896847
0.0256 0.0512 0.5 37 12 0.867775
0.0256 0.0492308 0.52 37 12 0.840872
0.0256 0.0474074 0.54 38 12 0.814735
0.0256 0.0457143 0.56 39 12 0.789018
0.0256 0.0441379 0.58 39 12 0.766463
0.0256 0.0426667 0.6 40 11 0.743471
0.0256 0.0412903 0.62 41 11 0.72231
0.0256 0.04 0.64 42 11 0.700086
0.0256 0.0387879 0.66 42 11 0.679892
0.0256 0.0376471 0.68 43 11 0.661683
0.0256 0.0365714 0.7 43 11 0.64686
0.0256 0.0355556 0.72 44 10 0.631856
0.0256 0.0345946 0.74 45 10 0.61468
0.0256 0.0336842 0.76 45 10 0.597238
0.0256 0.0328205 0.78 46 10 0.583705
0.0256 0.032 0.8 46 10 0.570163
0.0256 0.0312195 0.82 47 10 0.556143
0.0256 0.0304762 0.84 48 10 0.543362
0.0256 0.0297674 0.86 48 10 0.529864
0.0256 0.0290909 0.88 49 9 0.519227
0.0256 0.0284444 0.9 49 9 0.508339
0.0256 0.0278261 0.92 50 9 0.500201
0.0256 0.027234 0.94 50 9 0.491206
0.0256 0.0266667 0.96 51 9 0.482203
0.0256 0.0261224 0.98 51 9 0.478044
0.0256 0.0256 1 52 9 0.475777


==> res_allong_global_phis=0.01.txt <==
#phis, Long, Large, nLong, nLarge, beff
0.01 0.1 0.1 18 18 2.70259
0.01 0.0833333 0.12 19 17 2.60364
0.01 0.0714286 0.14 21 16 2.48727
0.01 0.0625 0.16 22 15 2.36463
0.01 0.0555556 0.18 24 14 2.25889
0.01 0.05 0.2 25 13 2.14466
0.01 0.0454545 0.22 26 13 2.04484
0.01 0.0416667 0.24 27 12 1.94451
0.01 0.0384615 0.26 29 12 1.85894
0.01 0.0357143 0.28 30 11 1.77207
0.01 0.0333333 0.3 31 11 1.69094
0.01 0.03125 0.32 32 11 1.62083
0.01 0.0294118 0.34 33 10 1.55059
0.01 0.0277778 0.36 34 10 1.48729
0.01 0.0263158 0.38 35 10 1.42242
0.01 0.025 0.4 36 9 1.3755
0.01 0.0238095 0.42 36 9 1.32415
0.01 0.0227273 0.44 37 9 1.27288
0.01 0.0217391 0.46 38 9 1.22397
0.01 0.0208333 0.48 39 9 1.18175
0.01 0.02 0.5 40 9 1.13984
0.01 0.0192308 0.52 41 8 1.09435
0.01 0.0185185 0.54 41 8 1.05698
0.01 0.0178571 0.56 42 8 1.01943
0.01 0.0172414 0.58 43 8 0.992022
0.01 0.0166667 0.6 44 8 0.953783
0.01 0.016129 0.62 44 8 0.923249
0.01 0.015625 0.64 45 8 0.893968
0.01 0.0151515 0.66 46 8 0.866766
0.01 0.0147059 0.68 46 7 0.841458
0.01 0.0142857 0.7 47 7 0.805866
0.01 0.0138889 0.72 48 7 0.789091
0.01 0.0135135 0.74 48 7 0.761012
0.01 0.0131579 0.76 49 7 0.74312
0.01 0.0128205 0.78 50 7 0.728032
0.01 0.0125 0.8 50 7 0.704925
0.01 0.0121951 0.82 51 7 0.684064
0.01 0.0119048 0.84 52 7 0.667395
0.01 0.0116279 0.86 52 7 0.644318
0.01 0.0113636 0.88 53 7 0.634682
0.01 0.0111111 0.9 54 6 0.622786
0.01 0.0108696 0.92 54 6 0.605779
0.01 0.0106383 0.94 55 6 0.593255
0.01 0.0104167 0.96 55 6 0.584751
0.01 0.0102041 0.98 56 6 0.574461
0.01 0.01 1 56 6 0.57159
#phis, Long, Large, nLong, nLarge, beff
#0.01 0.1 0.1 18 18 2.70368
0.01 0.12 0.0833333 19 17 2.75682
0.01 0.14 0.0714286 21 16 2.76362
0.01 0.16 0.0625 22 15 2.73685
0.01 0.18 0.0555556 24 14 2.70413
0.01 0.2 0.05 25 13 2.65119
0.01 0.22 0.0454545 26 13 2.59299
0.01 0.24 0.0416667 27 12 2.52953
0.01 0.26 0.0384615 29 12 2.46896
0.01 0.28 0.0357143 30 11 2.40435
0.01 0.3 0.0333333 31 11 2.34373
0.01 0.32 0.03125 32 11 2.27048
0.01 0.34 0.0294118 33 10 2.21081
0.01 0.36 0.0277778 34 10 2.15448
0.01 0.38 0.0263158 35 10 2.10253
0.01 0.4 0.025 36 9 2.04495
0.01 0.42 0.0238095 36 9 1.98345
0.01 0.44 0.0227273 37 9 1.93462
0.01 0.46 0.0217391 38 9 1.8809
0.01 0.48 0.0208333 39 9 1.83833
0.01 0.5 0.02 40 9 1.79545
0.01 0.52 0.0192308 41 8 1.74595
0.01 0.54 0.0185185 41 8 1.70836
0.01 0.56 0.0178571 42 8 1.66715
0.01 0.58 0.0172414 43 8 1.63734
0.01 0.6 0.0166667 44 8 1.59451
0.01 0.62 0.016129 44 8 1.56266
0.01 0.64 0.015625 45 8 1.52399
0.01 0.66 0.0151515 46 8 1.49102
0.01 0.68 0.0147059 46 7 1.46085
0.01 0.7 0.0142857 47 7 1.42258
0.01 0.72 0.0138889 48 7 1.40793
0.01 0.74 0.0135135 48 7 1.37622
0.01 0.76 0.0131579 49 7 1.35598
0.01 0.78 0.0128205 50 7 1.33885
0.01 0.8 0.0125 50 7 1.31362
0.01 0.82 0.0121951 51 7 1.29397
0.01 0.84 0.0119048 52 7 1.2738
0.01 0.86 0.0116279 52 7 1.25104
0.01 0.88 0.0113636 53 7 1.23678
0.01 0.9 0.0111111 54 6 1.22741
0.01 0.92 0.0108696 54 6 1.21056
0.01 0.94 0.0106383 55 6 1.20044
0.01 0.96 0.0104167 55 6 1.19256
0.01 0.98 0.0102041 56 6 1.18418
0.01 1 0.01 56 6 1.1873


==> res_allong_global_phis=0.04.txt <==
#phis, Long, Large, nLong, nLarge, beff
#0.04 0.2 0.2 23 23 1.13143
0.04 0.22 0.181818 28 22 1.1504
0.04 0.24 0.166667 30 21 1.16252
0.04 0.26 0.153846 31 21 1.16782
0.04 0.28 0.142857 32 20 1.16879
0.04 0.3 0.133333 33 19 1.16773
0.04 0.32 0.125 34 19 1.16149
0.04 0.34 0.117647 35 18 1.15304
0.04 0.36 0.111111 37 18 1.14511
0.04 0.38 0.105263 38 17 1.13474
0.04 0.4 0.1 39 17 1.12194
0.04 0.42 0.0952381 39 16 1.10721
0.04 0.44 0.0909091 40 16 1.09651
0.04 0.46 0.0869565 41 16 1.08367
0.04 0.48 0.0833333 42 15 1.06708
0.04 0.5 0.08 43 15 1.05461
0.04 0.52 0.0769231 44 15 1.04043
0.04 0.54 0.0740741 45 14 1.02682
0.04 0.56 0.0714286 46 14 1.01174
0.04 0.58 0.0689655 47 14 0.999211
0.04 0.6 0.0666667 47 14 0.985333
0.04 0.62 0.0645161 48 14 0.973973
0.04 0.64 0.0625 49 13 0.961305
0.04 0.66 0.0606061 50 13 0.948088
0.04 0.68 0.0588235 50 13 0.934173
0.04 0.7 0.0571429 51 13 0.925008
0.04 0.72 0.0555556 52 13 0.914246
0.04 0.74 0.0540541 53 12 0.902654
0.04 0.76 0.0526316 53 12 0.891641
0.04 0.78 0.0512821 54 12 0.883073
0.04 0.8 0.05 55 12 0.876358
0.04 0.82 0.0487805 55 12 0.865226
0.04 0.84 0.047619 56 12 0.856828
0.04 0.86 0.0465116 57 12 0.852009
0.04 0.88 0.0454545 57 11 0.844196
0.04 0.9 0.0444444 58 11 0.839484
0.04 0.92 0.0434783 59 11 0.835622
0.04 0.94 0.0425532 59 11 0.832772
0.04 0.96 0.0416667 60 11 0.831688
0.04 0.98 0.0408163 61 11 0.833199
0.04 1 0.04 61 11 0.837009
#phis, Long, Large, nLong, nLarge, beff
0.04 0.2 0.2 23 23 1.13197
0.04 0.181818 0.22 28 22 1.10763
0.04 0.166667 0.24 30 21 1.08127
0.04 0.153846 0.26 31 21 1.05287
0.04 0.142857 0.28 32 20 1.02381
0.04 0.133333 0.3 33 19 0.994703
0.04 0.125 0.32 34 19 0.966004
0.04 0.117647 0.34 35 18 0.936021
0.04 0.111111 0.36 37 18 0.908411
0.04 0.105263 0.38 38 17 0.881335
0.04 0.1 0.4 39 17 0.853785
0.04 0.0952381 0.42 39 16 0.826653
0.04 0.0909091 0.44 40 16 0.805031
0.04 0.0869565 0.46 41 16 0.78052
0.04 0.0833333 0.48 42 15 0.755985
0.04 0.08 0.5 43 15 0.734797
0.04 0.0769231 0.52 44 15 0.713479
0.04 0.0740741 0.54 45 14 0.692507
0.04 0.0714286 0.56 46 14 0.671388
0.04 0.0689655 0.58 47 14 0.653032
0.04 0.0666667 0.6 47 14 0.636036
0.04 0.0645161 0.62 48 14 0.6191
0.04 0.0625 0.64 49 13 0.602522
0.04 0.0606061 0.66 50 13 0.584819
0.04 0.0588235 0.68 50 13 0.569943
0.04 0.0571429 0.7 51 13 0.557066
0.04 0.0555556 0.72 52 13 0.542264
0.04 0.0540541 0.74 53 12 0.528447
0.04 0.0526316 0.76 53 12 0.51364
0.04 0.0512821 0.78 54 12 0.502992
0.04 0.05 0.8 55 12 0.490768
0.04 0.0487805 0.82 55 12 0.481874
0.04 0.047619 0.84 56 12 0.470627
0.04 0.0465116 0.86 57 12 0.462007
0.04 0.0454545 0.88 57 11 0.451576
0.04 0.0444444 0.9 58 11 0.443799
0.04 0.0434783 0.92 59 11 0.436079
0.04 0.0425532 0.94 59 11 0.428488
0.04 0.0416667 0.96 60 11 0.424026
0.04 0.0408163 0.98 61 11 0.419614
0.04 0.04 1 61 11 0.420375


==> res_allong_global_phis=0.09.txt <==
#phis, Long, Large, nLong, nLarge, beff
0.09 0.3 0.3 28 28 0.610638
0.09 0.32 0.28125 34 28 0.622211
0.09 0.34 0.264706 35 27 0.629888
0.09 0.36 0.25 36 26 0.635696
0.09 0.38 0.236842 37 25 0.639372
0.09 0.4 0.225 38 25 0.641149
0.09 0.42 0.214286 39 24 0.642062
0.09 0.44 0.204545 40 24 0.642924
0.09 0.46 0.195652 41 23 0.642852
0.09 0.48 0.1875 42 23 0.641342
0.09 0.5 0.18 43 22 0.639374
0.09 0.52 0.173077 44 22 0.636281
0.09 0.54 0.166667 45 21 0.635333
0.09 0.56 0.160714 45 21 0.631739
0.09 0.58 0.155172 46 21 0.628371
0.09 0.6 0.15 47 20 0.624821
0.09 0.62 0.145161 48 20 0.622104
0.09 0.64 0.140625 49 20 0.618047
0.09 0.66 0.136364 49 19 0.614182
0.09 0.68 0.132353 50 19 0.61169
0.09 0.7 0.128571 51 19 0.607538
0.09 0.72 0.125 52 19 0.604605
0.09 0.74 0.121622 52 18 0.601413
0.09 0.76 0.118421 53 18 0.597359
0.09 0.78 0.115385 54 18 0.595482
0.09 0.8 0.1125 54 18 0.593392
0.09 0.82 0.109756 55 17 0.591867
0.09 0.84 0.107143 56 17 0.590631
0.09 0.86 0.104651 56 17 0.589654
0.09 0.88 0.102273 57 17 0.589323
0.09 0.9 0.1 58 17 0.588984
0.09 0.92 0.0978261 58 16 0.589582
0.09 0.94 0.0957447 59 16 0.591482
0.09 0.96 0.09375 60 16 0.59359
0.09 0.98 0.0918367 60 16 0.59718
0.09 1 0.09 61 16 0.603181
#phis, Long, Large, nLong, nLarge, beff
#0.09 0.3 0.3 23 23 0.60924
0.09 0.28125 0.32 28 23 0.59954
0.09 0.264706 0.34 29 22 0.586862
0.09 0.25 0.36 30 21 0.574359
0.09 0.236842 0.38 31 21 0.562
0.09 0.225 0.4 31 20 0.549146
0.09 0.214286 0.42 32 20 0.535913
0.09 0.204545 0.44 33 19 0.522889
0.09 0.195652 0.46 34 19 0.510233
0.09 0.1875 0.48 34 19 0.498235
0.09 0.18 0.5 35 18 0.485326
0.09 0.173077 0.52 36 18 0.473503
0.09 0.166667 0.54 37 18 0.462181
0.09 0.160714 0.56 37 17 0.449205
0.09 0.155172 0.58 38 17 0.438906
0.09 0.15 0.6 39 17 0.42801
0.09 0.145161 0.62 39 16 0.416556
0.09 0.140625 0.64 40 16 0.406873
0.09 0.136364 0.66 40 16 0.396904
0.09 0.132353 0.68 41 16 0.387264
0.09 0.128571 0.7 42 16 0.378089
0.09 0.125 0.72 42 15 0.369278
0.09 0.121622 0.74 43 15 0.360476
0.09 0.118421 0.76 43 15 0.35295
0.09 0.115385 0.78 44 15 0.345311
0.09 0.1125 0.8 45 15 0.338535
0.09 0.109756 0.82 45 14 0.330976
0.09 0.107143 0.84 46 14 0.325691
0.09 0.104651 0.86 46 14 0.318908
0.09 0.102273 0.88 47 14 0.314175
0.09 0.1 0.9 47 14 0.309331
0.09 0.0978261 0.92 48 14 0.305597
0.09 0.0957447 0.94 48 13 0.302013
0.09 0.09375 0.96 49 13 0.300197
0.09 0.0918367 0.98 49 13 0.300152
0.09 0.09 1 50 13 0.301799


==> res_carre-complet.txt <==
0.5 0.25 36 2 0.209909
0.495 0.245025 36 2.0202 0.215641
0.49 0.2401 36 2.04082 0.221367
0.485 0.235225 36 2.06186 0.227147
0.48 0.2304 36 2.08333 0.23344
0.475 0.225625 36 2.10526 0.240633
0.47 0.2209 35 2.12766 0.246203
0.465 0.216225 35 2.15054 0.253414
0.46 0.2116 35 2.17391 0.259906
0.455 0.207025 35 2.1978 0.266916
0.45 0.2025 35 2.22222 0.274093
0.445 0.198025 34 2.24719 0.281759
0.44 0.1936 34 2.27273 0.28918
0.435 0.189225 34 2.29885 0.296973
0.43 0.1849 34 2.32558 0.304627
0.425 0.180625 34 2.35294 0.312932
0.42 0.1764 33 2.38095 0.320903
0.415 0.172225 33 2.40964 0.329804
0.41 0.1681 33 2.43902 0.33901
0.405 0.164025 33 2.46914 0.347895
0.4 0.16 33 2.5 0.35712
0.395 0.156025 32 2.53165 0.366353
0.39 0.1521 32 2.5641 0.37606
0.385 0.148225 32 2.5974 0.386148
0.38 0.1444 32 2.63158 0.396842
0.375 0.140625 32 2.66667 0.407694
0.37 0.1369 31 2.7027 0.417983
0.365 0.133225 31 2.73973 0.429034
0.36 0.1296 31 2.77778 0.441429
0.355 0.126025 31 2.8169 0.452935
0.35 0.1225 31 2.85714 0.465513
0.345 0.119025 30 2.89855 0.478414
0.34 0.1156 30 2.94118 0.491074
0.335 0.112225 30 2.98507 0.504344
0.33 0.1089 30 3.0303 0.518932
0.325 0.105625 30 3.07692 0.533554
0.32 0.1024 29 3.125 0.547036
0.315 0.099225 29 3.1746 0.563587
0.31 0.0961 29 3.22581 0.579215
0.305 0.093025 29 3.27869 0.595261
0.3 0.09 28 3.33333 0.611635
0.295 0.087025 28 3.38983 0.630031
0.29 0.0841 28 3.44828 0.648732
0.285 0.081225 28 3.50877 0.666516
0.28 0.0784 27 3.57143 0.685288
0.275 0.075625 27 3.63636 0.705512
0.27 0.0729 27 3.7037 0.726018
0.265 0.070225 27 3.77358 0.749173
0.26 0.0676 26 3.84615 0.771698
0.255 0.065025 26 3.92157 0.79406
0.25 0.0625 26 4 0.820047
0.245 0.060025 26 4.08163 0.844639
0.24 0.0576 25 4.16667 0.870156
0.235 0.055225 25 4.25532 0.898713
0.23 0.0529 25 4.34783 0.928974
0.225 0.050625 25 4.44444 0.958667
0.22 0.0484 24 4.54545 0.98812
0.215 0.046225 24 4.65116 1.02137
0.21 0.0441 24 4.7619 1.05836
0.205 0.042025 24 4.87805 1.09404
0.2 0.04 23 5 1.13353
0.195 0.038025 23 5.12821 1.17212
0.19 0.0361 23 5.26316 1.21425
0.185 0.034225 22 5.40541 1.25912
0.18 0.0324 22 5.55556 1.3088
0.175 0.030625 22 5.71429 1.35359
0.17 0.0289 21 5.88235 1.40738
0.165 0.027225 21 6.06061 1.46306
0.16 0.0256 21 6.25 1.52272
0.155 0.024025 21 6.45161 1.58464
0.15 0.0225 20 6.66667 1.65421
0.145 0.021025 20 6.89655 1.72664
0.14 0.0196 20 7.14286 1.80348
0.135 0.018225 19 7.40741 1.88527
0.13 0.0169 19 7.69231 1.97498
0.125 0.015625 18 8 2.07076
0.12 0.0144 18 8.33333 2.17466
0.115 0.013225 18 8.69565 2.28985
0.11 0.0121 17 9.09091 2.41179
0.105 0.011025 17 9.52381 2.55109
0.1 0.01 17 10 2.70052


==> res_carre-global.txt <==
#cote, phis, ncotepatch, 1/sqrt(phis), beff
0.5 0.25 36 2 0.209909
#0.495 0.245025 36 2.0202 0.215641
#0.49 0.2401 36 2.04082 0.221367
#0.485 0.235225 36 2.06186 0.227147
0.48 0.2304 36 2.08333 0.23344
#0.475 0.225625 36 2.10526 0.240633
#0.47 0.2209 35 2.12766 0.246203
#0.465 0.216225 35 2.15054 0.253414
0.46 0.2116 35 2.17391 0.259906
#0.455 0.207025 35 2.1978 0.266916
#0.45 0.2025 35 2.22222 0.274093
#0.445 0.198025 34 2.24719 0.281759
0.44 0.1936 34 2.27273 0.28918
#0.435 0.189225 34 2.29885 0.296973
#0.43 0.1849 34 2.32558 0.304627
#0.425 0.180625 34 2.35294 0.312932
0.42 0.1764 33 2.38095 0.320903
#0.415 0.172225 33 2.40964 0.329804
#0.41 0.1681 33 2.43902 0.33901
#0.405 0.164025 33 2.46914 0.347895
0.4 0.16 33 2.5 0.35712
#0.395 0.156025 32 2.53165 0.366353
#0.39 0.1521 32 2.5641 0.37606
#0.385 0.148225 32 2.5974 0.386148
0.38 0.1444 32 2.63158 0.396842
#0.375 0.140625 32 2.66667 0.407694
#0.37 0.1369 31 2.7027 0.417983
#0.365 0.133225 31 2.73973 0.429034
0.36 0.1296 31 2.77778 0.441429
#0.355 0.126025 31 2.8169 0.452935
#0.35 0.1225 31 2.85714 0.465513
#0.345 0.119025 30 2.89855 0.478414
0.34 0.1156 30 2.94118 0.491074
#0.335 0.112225 30 2.98507 0.504344
#0.33 0.1089 30 3.0303 0.518932
#0.325 0.105625 30 3.07692 0.533554
0.32 0.1024 29 3.125 0.547036
#0.315 0.099225 29 3.1746 0.563587
#0.31 0.0961 29 3.22581 0.579215
#0.305 0.093025 29 3.27869 0.595261
0.3 0.09 28 3.33333 0.611635
#0.295 0.087025 28 3.38983 0.630031
#0.29 0.0841 28 3.44828 0.648732
#0.285 0.081225 28 3.50877 0.666516
0.28 0.0784 27 3.57143 0.685288
#0.275 0.075625 27 3.63636 0.705512
#0.27 0.0729 27 3.7037 0.726018
#0.265 0.070225 27 3.77358 0.749173
0.26 0.0676 26 3.84615 0.771698
#0.255 0.065025 26 3.92157 0.79406
#0.25 0.0625 26 4 0.820047
#0.245 0.060025 26 4.08163 0.844639
0.24 0.0576 25 4.16667 0.870156
#0.235 0.055225 25 4.25532 0.898713
#0.23 0.0529 25 4.34783 0.928974
#0.225 0.050625 25 4.44444 0.958667
0.22 0.0484 24 4.54545 0.98812
#0.215 0.046225 24 4.65116 1.02137
#0.21 0.0441 24 4.7619 1.05836
#0.205 0.042025 24 4.87805 1.09404
0.2 0.04 23 5 1.13353
#0.195 0.038025 23 5.12821 1.17212
#0.19 0.0361 23 5.26316 1.21425
#0.185 0.034225 22 5.40541 1.25912
0.18 0.0324 22 5.55556 1.3088
#0.175 0.030625 22 5.71429 1.35359
#0.17 0.0289 21 5.88235 1.40738
#0.165 0.027225 21 6.06061 1.46306
0.16 0.0256 21 6.25 1.52272
#0.155 0.024025 21 6.45161 1.58464
#0.15 0.0225 20 6.66667 1.65421
#0.145 0.021025 20 6.89655 1.72664
0.14 0.0196 20 7.14286 1.80348
#0.135 0.018225 19 7.40741 1.88527
#0.13 0.0169 19 7.69231 1.97498
#0.125 0.015625 18 8 2.07076
0.12 0.0144 18 8.33333 2.17466
#0.115 0.013225 18 8.69565 2.28985
#0.11 0.0121 17 9.09091 2.41179
#0.105 0.011025 17 9.52381 2.55109
#0.1 0.01 17 10 2.70052


==> res_carre-light.txt <==
#cote, phis, ndisk, 1/sqrt(phis), beff
#0.5 0.25 36 2 0.209909
#0.495 0.245025 36 2.0202 0.215641
#0.49 0.2401 36 2.04082 0.221367
#0.485 0.235225 36 2.06186 0.227147
#0.48 0.2304 36 2.08333 0.23344
#0.475 0.225625 36 2.10526 0.240633
#0.47 0.2209 35 2.12766 0.246203
#0.465 0.216225 35 2.15054 0.253414
#0.46 0.2116 35 2.17391 0.259906
#0.455 0.207025 35 2.1978 0.266916
#0.45 0.2025 35 2.22222 0.274093
#0.445 0.198025 34 2.24719 0.281759
#0.44 0.1936 34 2.27273 0.28918
#0.435 0.189225 34 2.29885 0.296973
#0.43 0.1849 34 2.32558 0.304627
#0.425 0.180625 34 2.35294 0.312932
#0.42 0.1764 33 2.38095 0.320903
#0.415 0.172225 33 2.40964 0.329804
#0.41 0.1681 33 2.43902 0.33901
#0.405 0.164025 33 2.46914 0.347895
#0.4 0.16 33 2.5 0.35712
#0.395 0.156025 32 2.53165 0.366353
#0.39 0.1521 32 2.5641 0.37606
#0.385 0.148225 32 2.5974 0.386148
#0.38 0.1444 32 2.63158 0.396842
#0.375 0.140625 32 2.66667 0.407694
#0.37 0.1369 31 2.7027 0.417983
#0.365 0.133225 31 2.73973 0.429034
#0.36 0.1296 31 2.77778 0.441429
#0.355 0.126025 31 2.8169 0.452935
#0.35 0.1225 31 2.85714 0.465513
#0.345 0.119025 30 2.89855 0.478414
#0.34 0.1156 30 2.94118 0.491074
#0.335 0.112225 30 2.98507 0.504344
#0.33 0.1089 30 3.0303 0.518932
#0.325 0.105625 30 3.07692 0.533554
#0.32 0.1024 29 3.125 0.547036
#0.315 0.099225 29 3.1746 0.563587
#0.31 0.0961 29 3.22581 0.579215
#0.305 0.093025 29 3.27869 0.595261
#0.3 0.09 28 3.33333 0.611635
#0.295 0.087025 28 3.38983 0.630031
#0.29 0.0841 28 3.44828 0.648732
0.285 0.081225 28 3.50877 0.666516
#0.28 0.0784 27 3.57143 0.685288
0.275 0.075625 27 3.63636 0.705512
#0.27 0.0729 27 3.7037 0.726018
0.265 0.070225 27 3.77358 0.749173
#0.26 0.0676 26 3.84615 0.771698
0.255 0.065025 26 3.92157 0.79406
#0.25 0.0625 26 4 0.820047
0.245 0.060025 26 4.08163 0.844639
#0.24 0.0576 25 4.16667 0.870156
0.235 0.055225 25 4.25532 0.898713
#0.23 0.0529 25 4.34783 0.928974
0.225 0.050625 25 4.44444 0.958667
#0.22 0.0484 24 4.54545 0.98812
0.215 0.046225 24 4.65116 1.02137
#0.21 0.0441 24 4.7619 1.05836
0.205 0.042025 24 4.87805 1.09404
#0.2 0.04 23 5 1.13353
0.195 0.038025 23 5.12821 1.17212
#0.19 0.0361 23 5.26316 1.21425
0.185 0.034225 22 5.40541 1.25912
#0.18 0.0324 22 5.55556 1.3088
0.175 0.030625 22 5.71429 1.35359
#0.17 0.0289 21 5.88235 1.40738
0.165 0.027225 21 6.06061 1.46306
#0.16 0.0256 21 6.25 1.52272
0.155 0.024025 21 6.45161 1.58464
#0.15 0.0225 20 6.66667 1.65421
0.145 0.021025 20 6.89655 1.72664
#0.14 0.0196 20 7.14286 1.80348
0.135 0.018225 19 7.40741 1.88527
#0.13 0.0169 19 7.69231 1.97498
0.125 0.015625 18 8 2.07076
#0.12 0.0144 18 8.33333 2.17466
#0.115 0.013225 18 8.69565 2.28985
#0.11 0.0121 17 9.09091 2.41179
#0.105 0.011025 17 9.52381 2.55109
#0.1 0.01 17 10 2.70052


==> res_disque-complet.txt <==
#cote, phis, ndisk, 1/sqrt(phis), beff
0.5 0.25 150 2 0.223894
0.495 0.245025 150 2.0202 0.229584
0.49 0.2401 149 2.04082 0.23598
0.485 0.235225 148 2.06186 0.242274
0.48 0.2304 147 2.08333 0.248566
0.475 0.225625 147 2.10526 0.255411
0.47 0.2209 146 2.12766 0.262283
0.465 0.216225 145 2.15054 0.269078
0.46 0.2116 144 2.17391 0.275827
0.455 0.207025 144 2.1978 0.283284
0.45 0.2025 143 2.22222 0.290649
0.445 0.198025 142 2.24719 0.298345
0.44 0.1936 141 2.27273 0.306149
0.435 0.189225 140 2.29885 0.314192
0.43 0.1849 140 2.32558 0.322537
0.425 0.180625 139 2.35294 0.330754
0.42 0.1764 138 2.38095 0.339724
0.415 0.172225 137 2.40964 0.348724
0.41 0.1681 136 2.43902 0.357532
0.405 0.164025 136 2.46914 0.367105
0.4 0.16 135 2.5 0.376686
0.395 0.156025 134 2.53165 0.38638
0.39 0.1521 133 2.5641 0.396713
0.385 0.148225 132 2.5974 0.407271
0.38 0.1444 131 2.63158 0.417735
0.375 0.140625 130 2.66667 0.42856
0.37 0.1369 130 2.7027 0.440391
0.365 0.133225 129 2.73973 0.452148
0.36 0.1296 128 2.77778 0.46363
0.355 0.126025 127 2.8169 0.476343
0.35 0.1225 126 2.85714 0.489287
0.345 0.119025 125 2.89855 0.502609
0.34 0.1156 124 2.94118 0.515356
0.335 0.112225 123 2.98507 0.530114
0.33 0.1089 122 3.0303 0.543919
0.325 0.105625 121 3.07692 0.559021
0.32 0.1024 120 3.125 0.573208
0.315 0.099225 120 3.1746 0.590332
0.31 0.0961 119 3.22581 0.606621
0.305 0.093025 118 3.27869 0.623138
0.3 0.09 117 3.33333 0.641339
0.295 0.087025 116 3.38983 0.659383
0.29 0.0841 115 3.44828 0.676647
0.285 0.081225 114 3.50877 0.697081
0.28 0.0784 113 3.57143 0.717592
0.275 0.075625 112 3.63636 0.738415
0.27 0.0729 111 3.7037 0.759315
0.265 0.070225 110 3.77358 0.78244
0.26 0.0676 109 3.84615 0.805427
0.255 0.065025 108 3.92157 0.829513
0.25 0.0625 107 4 0.855069
0.245 0.060025 105 4.08163 0.880806
0.24 0.0576 104 4.16667 0.908956
0.235 0.055225 103 4.25532 0.938273
0.23 0.0529 102 4.34783 0.966343
0.225 0.050625 101 4.44444 0.999603
0.22 0.0484 100 4.54545 1.0314
0.215 0.046225 99 4.65116 1.06518
0.21 0.0441 98 4.7619 1.10221
0.205 0.042025 97 4.87805 1.13863
0.2 0.04 95 5 1.17712
0.195 0.038025 94 5.12821 1.2208
0.19 0.0361 93 5.26316 1.26157
0.185 0.034225 92 5.40541 1.31071
0.18 0.0324 90 5.55556 1.35712
0.175 0.030625 89 5.71429 1.40749
0.17 0.0289 88 5.88235 1.4632
0.165 0.027225 87 6.06061 1.52232
0.16 0.0256 85 6.25 1.58047
0.155 0.024025 84 6.45161 1.6481
0.15 0.0225 83 6.66667 1.7171
0.145 0.021025 81 6.89655 1.79331
0.14 0.0196 80 7.14286 1.87366
0.135 0.018225 78 7.40741 1.95676
0.13 0.0169 77 7.69231 2.04911
0.125 0.015625 75 8 2.15092
0.12 0.0144 74 8.33333 2.25334
0.115 0.013225 72 8.69565 2.37618
0.11 0.0121 71 9.09091 2.50429
0.105 0.011025 69 9.52381 2.64078
0.1 0.01 68 10 2.79394


==> res_disque-global.txt <==
#cote, phis, ndisk, 1/sqrt(phis), beff
0.5 0.25 150 2 0.223894
#0.495 0.245025 150 2.0202 0.229584
#0.49 0.2401 149 2.04082 0.23598
#0.485 0.235225 148 2.06186 0.242274
0.48 0.2304 147 2.08333 0.248566
#0.475 0.225625 147 2.10526 0.255411
#0.47 0.2209 146 2.12766 0.262283
#0.465 0.216225 145 2.15054 0.269078
0.46 0.2116 144 2.17391 0.275827
#0.455 0.207025 144 2.1978 0.283284
#0.45 0.2025 143 2.22222 0.290649
#0.445 0.198025 142 2.24719 0.298345
0.44 0.1936 141 2.27273 0.306149
#0.435 0.189225 140 2.29885 0.314192
#0.43 0.1849 140 2.32558 0.322537
#0.425 0.180625 139 2.35294 0.330754
0.42 0.1764 138 2.38095 0.339724
#0.415 0.172225 137 2.40964 0.348724
#0.41 0.1681 136 2.43902 0.357532
#0.405 0.164025 136 2.46914 0.367105
0.4 0.16 135 2.5 0.376686
#0.395 0.156025 134 2.53165 0.38638
#0.39 0.1521 133 2.5641 0.396713
#0.385 0.148225 132 2.5974 0.407271
0.38 0.1444 131 2.63158 0.417735
#0.375 0.140625 130 2.66667 0.42856
#0.37 0.1369 130 2.7027 0.440391
#0.365 0.133225 129 2.73973 0.452148
0.36 0.1296 128 2.77778 0.46363
#0.355 0.126025 127 2.8169 0.476343
#0.35 0.1225 126 2.85714 0.489287
#0.345 0.119025 125 2.89855 0.502609
0.34 0.1156 124 2.94118 0.515356
#0.335 0.112225 123 2.98507 0.530114
#0.33 0.1089 122 3.0303 0.543919
#0.325 0.105625 121 3.07692 0.559021
0.32 0.1024 120 3.125 0.573208
#0.315 0.099225 120 3.1746 0.590332
#0.31 0.0961 119 3.22581 0.606621
#0.305 0.093025 118 3.27869 0.623138
0.3 0.09 117 3.33333 0.641339
#0.295 0.087025 116 3.38983 0.659383
#0.29 0.0841 115 3.44828 0.676647
#0.285 0.081225 114 3.50877 0.697081
0.28 0.0784 113 3.57143 0.717592
#0.275 0.075625 112 3.63636 0.738415
#0.27 0.0729 111 3.7037 0.759315
#0.265 0.070225 110 3.77358 0.78244
0.26 0.0676 109 3.84615 0.805427
#0.255 0.065025 108 3.92157 0.829513
#0.25 0.0625 107 4 0.855069
#0.245 0.060025 105 4.08163 0.880806
0.24 0.0576 104 4.16667 0.908956
#0.235 0.055225 103 4.25532 0.938273
#0.23 0.0529 102 4.34783 0.966343
#0.225 0.050625 101 4.44444 0.999603
0.22 0.0484 100 4.54545 1.0314
#0.215 0.046225 99 4.65116 1.06518
#0.21 0.0441 98 4.7619 1.10221
#0.205 0.042025 97 4.87805 1.13863
0.2 0.04 95 5 1.17712
#0.195 0.038025 94 5.12821 1.2208
#0.19 0.0361 93 5.26316 1.26157
#0.185 0.034225 92 5.40541 1.31071
0.18 0.0324 90 5.55556 1.35712
#0.175 0.030625 89 5.71429 1.40749
#0.17 0.0289 88 5.88235 1.4632
#0.165 0.027225 87 6.06061 1.52232
0.16 0.0256 85 6.25 1.58047
#0.155 0.024025 84 6.45161 1.6481
#0.15 0.0225 83 6.66667 1.7171
#0.145 0.021025 81 6.89655 1.79331
0.14 0.0196 80 7.14286 1.87366
#0.135 0.018225 78 7.40741 1.95676
#0.13 0.0169 77 7.69231 2.04911
#0.125 0.015625 75 8 2.15092
0.12 0.0144 74 8.33333 2.25334
#0.115 0.013225 72 8.69565 2.37618
#0.11 0.0121 71 9.09091 2.50429
#0.105 0.011025 69 9.52381 2.64078
0.1 0.01 68 10 2.79394


==> res_disque-light.txt <==
#cote, phis, ndisk, 1/sqrt(phis), beff
#0.5 0.25 150 2 0.223894
#0.495 0.245025 150 2.0202 0.229584
#0.49 0.2401 149 2.04082 0.23598
#0.485 0.235225 148 2.06186 0.242274
#0.48 0.2304 147 2.08333 0.248566
#0.475 0.225625 147 2.10526 0.255411
#0.47 0.2209 146 2.12766 0.262283
#0.465 0.216225 145 2.15054 0.269078
#0.46 0.2116 144 2.17391 0.275827
#0.455 0.207025 144 2.1978 0.283284
#0.45 0.2025 143 2.22222 0.290649
#0.445 0.198025 142 2.24719 0.298345
#0.44 0.1936 141 2.27273 0.306149
#0.435 0.189225 140 2.29885 0.314192
#0.43 0.1849 140 2.32558 0.322537
#0.425 0.180625 139 2.35294 0.330754
#0.42 0.1764 138 2.38095 0.339724
#0.415 0.172225 137 2.40964 0.348724
#0.41 0.1681 136 2.43902 0.357532
#0.405 0.164025 136 2.46914 0.367105
#0.4 0.16 135 2.5 0.376686
#0.395 0.156025 134 2.53165 0.38638
#0.39 0.1521 133 2.5641 0.396713
#0.385 0.148225 132 2.5974 0.407271
#0.38 0.1444 131 2.63158 0.417735
#0.375 0.140625 130 2.66667 0.42856
#0.37 0.1369 130 2.7027 0.440391
#0.365 0.133225 129 2.73973 0.452148
#0.36 0.1296 128 2.77778 0.46363
#0.355 0.126025 127 2.8169 0.476343
#0.35 0.1225 126 2.85714 0.489287
#0.345 0.119025 125 2.89855 0.502609
#0.34 0.1156 124 2.94118 0.515356
#0.335 0.112225 123 2.98507 0.530114
#0.33 0.1089 122 3.0303 0.543919
#0.325 0.105625 121 3.07692 0.559021
#0.32 0.1024 120 3.125 0.573208
#0.315 0.099225 120 3.1746 0.590332
#0.31 0.0961 119 3.22581 0.606621
#0.305 0.093025 118 3.27869 0.623138
#0.3 0.09 117 3.33333 0.641339
#0.295 0.087025 116 3.38983 0.659383
#0.29 0.0841 115 3.44828 0.676647
0.285 0.081225 114 3.50877 0.697081
#0.28 0.0784 113 3.57143 0.717592
0.275 0.075625 112 3.63636 0.738415
#0.27 0.0729 111 3.7037 0.759315
0.265 0.070225 110 3.77358 0.78244
#0.26 0.0676 109 3.84615 0.805427
0.255 0.065025 108 3.92157 0.829513
#0.25 0.0625 107 4 0.855069
0.245 0.060025 105 4.08163 0.880806
#0.24 0.0576 104 4.16667 0.908956
0.235 0.055225 103 4.25532 0.938273
#0.23 0.0529 102 4.34783 0.966343
0.225 0.050625 101 4.44444 0.999603
#0.22 0.0484 100 4.54545 1.0314
0.215 0.046225 99 4.65116 1.06518
#0.21 0.0441 98 4.7619 1.10221
0.205 0.042025 97 4.87805 1.13863
#0.2 0.04 95 5 1.17712
0.195 0.038025 94 5.12821 1.2208
#0.19 0.0361 93 5.26316 1.26157
0.185 0.034225 92 5.40541 1.31071
#0.18 0.0324 90 5.55556 1.35712
0.175 0.030625 89 5.71429 1.40749
#0.17 0.0289 88 5.88235 1.4632
0.165 0.027225 87 6.06061 1.52232
#0.16 0.0256 85 6.25 1.58047
0.155 0.024025 84 6.45161 1.6481
#0.15 0.0225 83 6.66667 1.7171
0.145 0.021025 81 6.89655 1.79331
#0.14 0.0196 80 7.14286 1.87366
0.135 0.018225 78 7.40741 1.95676
#0.13 0.0169 77 7.69231 2.04911
0.125 0.015625 75 8 2.15092
#0.12 0.0144 74 8.33333 2.25334
#0.115 0.013225 72 8.69565 2.37618
#0.11 0.0121 71 9.09091 2.50429
#0.105 0.011025 69 9.52381 2.64078
#0.1 0.01 68 10 2.79394


==> res_riblet_x-complet.txt <==
#cote, phis, nribl, 1/sqrt(phis), beff, beffTh
0.5 0.25 24 2 0.298031 0.305752
0.495 0.245025 24 2.0202 0.304016 0.311824
0.49 0.2401 24 2.04082 0.309637 0.317972
0.485 0.235225 23 2.06186 0.315867 0.324195
0.48 0.2304 23 2.08333 0.321866 0.330495
0.475 0.225625 22 2.10526 0.32832 0.336874
0.47 0.2209 22 2.12766 0.334835 0.343332
0.465 0.216225 21 2.15054 0.340986 0.349872
0.46 0.2116 21 2.17391 0.347498 0.356493
0.455 0.207025 20 2.1978 0.353742 0.363198
0.45 0.2025 20 2.22222 0.359763 0.369988
0.445 0.198025 20 2.24719 0.367107 0.376865
0.44 0.1936 19 2.27273 0.373833 0.383831
0.435 0.189225 19 2.29885 0.380345 0.390886
0.43 0.1849 18 2.32558 0.387479 0.398033
0.425 0.180625 18 2.35294 0.394156 0.405273
0.42 0.1764 17 2.38095 0.401644 0.412608
0.415 0.172225 17 2.40964 0.408416 0.420041
0.41 0.1681 17 2.43902 0.415773 0.427573
0.405 0.164025 16 2.46914 0.422814 0.435207
0.4 0.16 16 2.5 0.430749 0.442944
0.395 0.156025 15 2.53165 0.4381 0.450786
0.39 0.1521 15 2.5641 0.446501 0.458737
0.385 0.148225 15 2.5974 0.453441 0.466799
0.38 0.1444 14 2.63158 0.460765 0.474974
0.375 0.140625 14 2.66667 0.469191 0.483265
0.37 0.1369 14 2.7027 0.477115 0.491674
0.365 0.133225 13 2.73973 0.485515 0.500206
0.36 0.1296 13 2.77778 0.493935 0.508862
0.355 0.126025 13 2.8169 0.501697 0.517646
0.35 0.1225 12 2.85714 0.50983 0.526561
0.345 0.119025 12 2.89855 0.518851 0.535611
0.34 0.1156 12 2.94118 0.527853 0.5448
0.335 0.112225 11 2.98507 0.536115 0.55413
0.33 0.1089 11 3.0303 0.545425 0.563607
0.325 0.105625 11 3.07692 0.554209 0.573235
0.32 0.1024 10 3.125 0.563885 0.583017
0.315 0.099225 10 3.1746 0.573502 0.592959
0.31 0.0961 10 3.22581 0.583761 0.603065
0.305 0.093025 9 3.27869 0.593026 0.61334
0.3 0.09 9 3.33333 0.60262 0.623791
0.295 0.087025 9 3.38983 0.612421 0.634421
0.29 0.0841 9 3.44828 0.622738 0.645238
0.285 0.081225 8 3.50877 0.632638 0.656248
0.28 0.0784 8 3.57143 0.643869 0.667457
0.275 0.075625 8 3.63636 0.654415 0.678872
0.27 0.0729 7 3.7037 0.664436 0.6905
0.265 0.070225 7 3.77358 0.675289 0.70235
0.26 0.0676 7 3.84615 0.686786 0.714429
0.255 0.065025 7 3.92157 0.697671 0.726746
0.25 0.0625 6 4 0.708971 0.739311
0.245 0.060025 6 4.08163 0.72094 0.752132
0.24 0.0576 6 4.16667 0.733702 0.765222
0.235 0.055225 6 4.25532 0.743799 0.77859
0.23 0.0529 6 4.34783 0.755493 0.792248
0.225 0.050625 5 4.44444 0.770728 0.806209
0.22 0.0484 5 4.54545 0.783164 0.820487
0.215 0.046225 5 4.65116 0.795377 0.835096
0.21 0.0441 5 4.7619 0.809116 0.850051
0.205 0.042025 5 4.87805 0.823838 0.865368
0.2 0.04 4 5 0.837712 0.881066
0.195 0.038025 4 5.12821 0.852023 0.897164
0.19 0.0361 4 5.26316 0.863342 0.913682
0.185 0.034225 4 5.40541 0.877237 0.930642
0.18 0.0324 4 5.55556 0.892661 0.948069
0.175 0.030625 3 5.71429 0.909584 0.965988
0.17 0.0289 3 5.88235 0.924708 0.984429
0.165 0.027225 3 6.06061 0.941212 1.00342
0.16 0.0256 3 6.25 0.957565 1.023
0.155 0.024025 3 6.45161 0.971608 1.0432
0.15 0.0225 3 6.66667 0.988841 1.06407
0.145 0.021025 3 6.89655 1.00912 1.08564
0.14 0.0196 2 7.14286 1.02381 1.10797
0.135 0.018225 2 7.40741 1.03593 1.13112
0.13 0.0169 2 7.69231 1.05771 1.15514
0.125 0.015625 2 8 1.07383 1.1801
0.12 0.0144 2 8.33333 1.09198 1.20609
0.115 0.013225 2 8.69565 1.11748 1.23318
0.11 0.0121 2 9.09091 1.13835 1.26147
0.105 0.011025 2 9.52381 1.16417 1.29108
0.1 0.01 1 10 1.1855 1.32214


==> res_riblet_x-global.txt <==
#cote, phis, nribl, 1/sqrt(phis), beff, beffTh
0.5 0.25 24 2 0.298031 0.305752
#0.495 0.245025 24 2.0202 0.304016 0.311824
#0.49 0.2401 24 2.04082 0.309637 0.317972
#0.485 0.235225 23 2.06186 0.315867 0.324195
0.48 0.2304 23 2.08333 0.321866 0.330495
#0.475 0.225625 22 2.10526 0.32832 0.336874
#0.47 0.2209 22 2.12766 0.334835 0.343332
#0.465 0.216225 21 2.15054 0.340986 0.349872
0.46 0.2116 21 2.17391 0.347498 0.356493
#0.455 0.207025 20 2.1978 0.353742 0.363198
#0.45 0.2025 20 2.22222 0.359763 0.369988
#0.445 0.198025 20 2.24719 0.367107 0.376865
0.44 0.1936 19 2.27273 0.373833 0.383831
#0.435 0.189225 19 2.29885 0.380345 0.390886
#0.43 0.1849 18 2.32558 0.387479 0.398033
#0.425 0.180625 18 2.35294 0.394156 0.405273
0.42 0.1764 17 2.38095 0.401644 0.412608
#0.415 0.172225 17 2.40964 0.408416 0.420041
#0.41 0.1681 17 2.43902 0.415773 0.427573
#0.405 0.164025 16 2.46914 0.422814 0.435207
0.4 0.16 16 2.5 0.430749 0.442944
#0.395 0.156025 15 2.53165 0.4381 0.450786
#0.39 0.1521 15 2.5641 0.446501 0.458737
#0.385 0.148225 15 2.5974 0.453441 0.466799
0.38 0.1444 14 2.63158 0.460765 0.474974
#0.375 0.140625 14 2.66667 0.469191 0.483265
#0.37 0.1369 14 2.7027 0.477115 0.491674
#0.365 0.133225 13 2.73973 0.485515 0.500206
0.36 0.1296 13 2.77778 0.493935 0.508862
#0.355 0.126025 13 2.8169 0.501697 0.517646
#0.35 0.1225 12 2.85714 0.50983 0.526561
#0.345 0.119025 12 2.89855 0.518851 0.535611
0.34 0.1156 12 2.94118 0.527853 0.5448
#0.335 0.112225 11 2.98507 0.536115 0.55413
#0.33 0.1089 11 3.0303 0.545425 0.563607
#0.325 0.105625 11 3.07692 0.554209 0.573235
0.32 0.1024 10 3.125 0.563885 0.583017
#0.315 0.099225 10 3.1746 0.573502 0.592959
#0.31 0.0961 10 3.22581 0.583761 0.603065
#0.305 0.093025 9 3.27869 0.593026 0.61334
0.3 0.09 9 3.33333 0.60262 0.623791
#0.295 0.087025 9 3.38983 0.612421 0.634421
#0.29 0.0841 9 3.44828 0.622738 0.645238
#0.285 0.081225 8 3.50877 0.632638 0.656248
0.28 0.0784 8 3.57143 0.643869 0.667457
#0.275 0.075625 8 3.63636 0.654415 0.678872
#0.27 0.0729 7 3.7037 0.664436 0.6905
#0.265 0.070225 7 3.77358 0.675289 0.70235
0.26 0.0676 7 3.84615 0.686786 0.714429
#0.255 0.065025 7 3.92157 0.697671 0.726746
#0.25 0.0625 6 4 0.708971 0.739311
#0.245 0.060025 6 4.08163 0.72094 0.752132
0.24 0.0576 6 4.16667 0.733702 0.765222
#0.235 0.055225 6 4.25532 0.743799 0.77859
#0.23 0.0529 6 4.34783 0.755493 0.792248
#0.225 0.050625 5 4.44444 0.770728 0.806209
0.22 0.0484 5 4.54545 0.783164 0.820487
#0.215 0.046225 5 4.65116 0.795377 0.835096
#0.21 0.0441 5 4.7619 0.809116 0.850051
#0.205 0.042025 5 4.87805 0.823838 0.865368
0.2 0.04 4 5 0.837712 0.881066
#0.195 0.038025 4 5.12821 0.852023 0.897164
#0.19 0.0361 4 5.26316 0.863342 0.913682
#0.185 0.034225 4 5.40541 0.877237 0.930642
0.18 0.0324 4 5.55556 0.892661 0.948069
#0.175 0.030625 3 5.71429 0.909584 0.965988
#0.17 0.0289 3 5.88235 0.924708 0.984429
#0.165 0.027225 3 6.06061 0.941212 1.00342
0.16 0.0256 3 6.25 0.957565 1.023
#0.155 0.024025 3 6.45161 0.971608 1.0432
#0.15 0.0225 3 6.66667 0.988841 1.06407
#0.145 0.021025 3 6.89655 1.00912 1.08564
0.14 0.0196 2 7.14286 1.02381 1.10797
#0.135 0.018225 2 7.40741 1.03593 1.13112
#0.13 0.0169 2 7.69231 1.05771 1.15514
#0.125 0.015625 2 8 1.07383 1.1801
0.12 0.0144 2 8.33333 1.09198 1.20609
#0.115 0.013225 2 8.69565 1.11748 1.23318
#0.11 0.0121 2 9.09091 1.13835 1.26147
#0.105 0.011025 2 9.52381 1.16417 1.29108
0.1 0.01 1 10 1.1855 1.32214


==> res_riblet_x-light.txt <==
#cote, phis, nribl, 1/sqrt(phis), beff, beffTh
0.5 0.25 24 2 0.298031 0.305752
#0.495 0.245025 24 2.0202 0.304016 0.311824
0.49 0.2401 24 2.04082 0.309637 0.317972
#0.485 0.235225 23 2.06186 0.315867 0.324195
0.48 0.2304 23 2.08333 0.321866 0.330495
#0.475 0.225625 22 2.10526 0.32832 0.336874
0.47 0.2209 22 2.12766 0.334835 0.343332
#0.465 0.216225 21 2.15054 0.340986 0.349872
0.46 0.2116 21 2.17391 0.347498 0.356493
#0.455 0.207025 20 2.1978 0.353742 0.363198
0.45 0.2025 20 2.22222 0.359763 0.369988
#0.445 0.198025 20 2.24719 0.367107 0.376865
0.44 0.1936 19 2.27273 0.373833 0.383831
#0.435 0.189225 19 2.29885 0.380345 0.390886
0.43 0.1849 18 2.32558 0.387479 0.398033
#0.425 0.180625 18 2.35294 0.394156 0.405273
0.42 0.1764 17 2.38095 0.401644 0.412608
#0.415 0.172225 17 2.40964 0.408416 0.420041
0.41 0.1681 17 2.43902 0.415773 0.427573
#0.405 0.164025 16 2.46914 0.422814 0.435207
0.4 0.16 16 2.5 0.430749 0.442944
#0.395 0.156025 15 2.53165 0.4381 0.450786
0.39 0.1521 15 2.5641 0.446501 0.458737
#0.385 0.148225 15 2.5974 0.453441 0.466799
0.38 0.1444 14 2.63158 0.460765 0.474974
#0.375 0.140625 14 2.66667 0.469191 0.483265
0.37 0.1369 14 2.7027 0.477115 0.491674
#0.365 0.133225 13 2.73973 0.485515 0.500206
0.36 0.1296 13 2.77778 0.493935 0.508862
#0.355 0.126025 13 2.8169 0.501697 0.517646
0.35 0.1225 12 2.85714 0.50983 0.526561
#0.345 0.119025 12 2.89855 0.518851 0.535611
0.34 0.1156 12 2.94118 0.527853 0.5448
#0.335 0.112225 11 2.98507 0.536115 0.55413
0.33 0.1089 11 3.0303 0.545425 0.563607
#0.325 0.105625 11 3.07692 0.554209 0.573235
0.32 0.1024 10 3.125 0.563885 0.583017
#0.315 0.099225 10 3.1746 0.573502 0.592959
0.31 0.0961 10 3.22581 0.583761 0.603065
#0.305 0.093025 9 3.27869 0.593026 0.61334
0.3 0.09 9 3.33333 0.60262 0.623791
#0.295 0.087025 9 3.38983 0.612421 0.634421
0.29 0.0841 9 3.44828 0.622738 0.645238
#0.285 0.081225 8 3.50877 0.632638 0.656248
0.28 0.0784 8 3.57143 0.643869 0.667457
#0.275 0.075625 8 3.63636 0.654415 0.678872
0.27 0.0729 7 3.7037 0.664436 0.6905
#0.265 0.070225 7 3.77358 0.675289 0.70235
0.26 0.0676 7 3.84615 0.686786 0.714429
#0.255 0.065025 7 3.92157 0.697671 0.726746
0.25 0.0625 6 4 0.708971 0.739311
#0.245 0.060025 6 4.08163 0.72094 0.752132
0.24 0.0576 6 4.16667 0.733702 0.765222
#0.235 0.055225 6 4.25532 0.743799 0.77859
0.23 0.0529 6 4.34783 0.755493 0.792248
#0.225 0.050625 5 4.44444 0.770728 0.806209
0.22 0.0484 5 4.54545 0.783164 0.820487
#0.215 0.046225 5 4.65116 0.795377 0.835096
0.21 0.0441 5 4.7619 0.809116 0.850051
#0.205 0.042025 5 4.87805 0.823838 0.865368
0.2 0.04 4 5 0.837712 0.881066
#0.195 0.038025 4 5.12821 0.852023 0.897164
0.19 0.0361 4 5.26316 0.863342 0.913682
#0.185 0.034225 4 5.40541 0.877237 0.930642
0.18 0.0324 4 5.55556 0.892661 0.948069
#0.175 0.030625 3 5.71429 0.909584 0.965988
0.17 0.0289 3 5.88235 0.924708 0.984429
#0.165 0.027225 3 6.06061 0.941212 1.00342
0.16 0.0256 3 6.25 0.957565 1.023
#0.155 0.024025 3 6.45161 0.971608 1.0432
0.15 0.0225 3 6.66667 0.988841 1.06407
#0.145 0.021025 3 6.89655 1.00912 1.08564
0.14 0.0196 2 7.14286 1.02381 1.10797
#0.135 0.018225 2 7.40741 1.03593 1.13112
0.13 0.0169 2 7.69231 1.05771 1.15514
#0.125 0.015625 2 8 1.07383 1.1801
0.12 0.0144 2 8.33333 1.09198 1.20609
#0.115 0.013225 2 8.69565 1.11748 1.23318
0.11 0.0121 2 9.09091 1.13835 1.26147
#0.105 0.011025 2 9.52381 1.16417 1.29108
0.1 0.01 1 10 1.1855 1.32214


==> res_riblet_y-complet.txt <==
#cote, phis, nribl, 1/sqrt(phis), beff, beffTh
0.5 0.25 24 2 0.149977 0.152876
0.495 0.245025 24 2.0202 0.152848 0.155912
0.49 0.2401 24 2.04082 0.156024 0.158986
0.485 0.235225 23 2.06186 0.158934 0.162097
0.48 0.2304 23 2.08333 0.162051 0.165248
0.475 0.225625 22 2.10526 0.165079 0.168437
0.47 0.2209 22 2.12766 0.168299 0.171666
0.465 0.216225 21 2.15054 0.171613 0.174936
0.46 0.2116 21 2.17391 0.174499 0.178247
0.455 0.207025 20 2.1978 0.17823 0.181599
0.45 0.2025 20 2.22222 0.181268 0.184994
0.445 0.198025 20 2.24719 0.184686 0.188433
0.44 0.1936 19 2.27273 0.187989 0.191915
0.435 0.189225 19 2.29885 0.191474 0.195443
0.43 0.1849 18 2.32558 0.194895 0.199016
0.425 0.180625 18 2.35294 0.198498 0.202636
0.42 0.1764 17 2.38095 0.201859 0.206304
0.415 0.172225 17 2.40964 0.205823 0.210021
0.41 0.1681 17 2.43902 0.209656 0.213787
0.405 0.164025 16 2.46914 0.213175 0.217603
0.4 0.16 16 2.5 0.216741 0.221472
0.395 0.156025 15 2.53165 0.220424 0.225393
0.39 0.1521 15 2.5641 0.224771 0.229369
0.385 0.148225 15 2.5974 0.228247 0.2334
0.38 0.1444 14 2.63158 0.232539 0.237487
0.375 0.140625 14 2.66667 0.23635 0.241632
0.37 0.1369 14 2.7027 0.240825 0.245837
0.365 0.133225 13 2.73973 0.245043 0.250103
0.36 0.1296 13 2.77778 0.248851 0.254431
0.355 0.126025 13 2.8169 0.253157 0.258823
0.35 0.1225 12 2.85714 0.25768 0.263281
0.345 0.119025 12 2.89855 0.262019 0.267806
0.34 0.1156 12 2.94118 0.266307 0.2724
0.335 0.112225 11 2.98507 0.270842 0.277065
0.33 0.1089 11 3.0303 0.274986 0.281804
0.325 0.105625 11 3.07692 0.280106 0.286617
0.32 0.1024 10 3.125 0.284469 0.291508
0.315 0.099225 10 3.1746 0.289417 0.296479
0.31 0.0961 10 3.22581 0.294226 0.301532
0.305 0.093025 9 3.27869 0.298491 0.30667
0.3 0.09 9 3.33333 0.304325 0.311895
0.295 0.087025 9 3.38983 0.309272 0.317211
0.29 0.0841 9 3.44828 0.314484 0.322619
0.285 0.081225 8 3.50877 0.318895 0.328124
0.28 0.0784 8 3.57143 0.324408 0.333728
0.275 0.075625 8 3.63636 0.329586 0.339436
0.27 0.0729 7 3.7037 0.335817 0.34525
0.265 0.070225 7 3.77358 0.341041 0.351175
0.26 0.0676 7 3.84615 0.346496 0.357214
0.255 0.065025 7 3.92157 0.352872 0.363373
0.25 0.0625 6 4 0.357972 0.369655
0.245 0.060025 6 4.08163 0.364278 0.376066
0.24 0.0576 6 4.16667 0.368504 0.382611
0.235 0.055225 6 4.25532 0.376236 0.389295
0.23 0.0529 6 4.34783 0.38238 0.396124
0.225 0.050625 5 4.44444 0.389499 0.403105
0.22 0.0484 5 4.54545 0.394125 0.410244
0.215 0.046225 5 4.65116 0.401597 0.417548
0.21 0.0441 5 4.7619 0.408057 0.425025
0.205 0.042025 5 4.87805 0.414651 0.432684
0.2 0.04 4 5 0.421337 0.440533
0.195 0.038025 4 5.12821 0.427023 0.448582
0.19 0.0361 4 5.26316 0.439868 0.456841
0.185 0.034225 4 5.40541 0.444946 0.465321
0.18 0.0324 4 5.55556 0.452711 0.474034
0.175 0.030625 3 5.71429 0.45902 0.482994
0.17 0.0289 3 5.88235 0.467306 0.492214
0.165 0.027225 3 6.06061 0.474323 0.501711
0.16 0.0256 3 6.25 0.483191 0.5115
0.155 0.024025 3 6.45161 0.488964 0.521601
0.15 0.0225 3 6.66667 0.49587 0.532034
0.145 0.021025 3 6.89655 0.507181 0.542821
0.14 0.0196 2 7.14286 0.51173 0.553987
0.135 0.018225 2 7.40741 0.526178 0.565559
0.13 0.0169 2 7.69231 0.531968 0.57757
0.125 0.015625 2 8 0.539705 0.590051
0.12 0.0144 2 8.33333 0.539321 0.603043
0.115 0.013225 2 8.69565 0.553397 0.616588
0.11 0.0121 2 9.09091 0.559216 0.630735
0.105 0.011025 2 9.52381 0.568249 0.645542
0.1 0.01 1 10 0.575589 0.661071


==> res_riblet_y-global.txt <==
#cote, phis, nribl, 1/sqrt(phis), beff, beffTh
0.5 0.25 24 2 0.149977 0.152876
#0.495 0.245025 24 2.0202 0.152848 0.155912
#0.49 0.2401 24 2.04082 0.156024 0.158986
#0.485 0.235225 23 2.06186 0.158934 0.162097
0.48 0.2304 23 2.08333 0.162051 0.165248
#0.475 0.225625 22 2.10526 0.165079 0.168437
#0.47 0.2209 22 2.12766 0.168299 0.171666
#0.465 0.216225 21 2.15054 0.171613 0.174936
0.46 0.2116 21 2.17391 0.174499 0.178247
#0.455 0.207025 20 2.1978 0.17823 0.181599
#0.45 0.2025 20 2.22222 0.181268 0.184994
#0.445 0.198025 20 2.24719 0.184686 0.188433
0.44 0.1936 19 2.27273 0.187989 0.191915
#0.435 0.189225 19 2.29885 0.191474 0.195443
#0.43 0.1849 18 2.32558 0.194895 0.199016
#0.425 0.180625 18 2.35294 0.198498 0.202636
0.42 0.1764 17 2.38095 0.201859 0.206304
#0.415 0.172225 17 2.40964 0.205823 0.210021
#0.41 0.1681 17 2.43902 0.209656 0.213787
#0.405 0.164025 16 2.46914 0.213175 0.217603
0.4 0.16 16 2.5 0.216741 0.221472
#0.395 0.156025 15 2.53165 0.220424 0.225393
#0.39 0.1521 15 2.5641 0.224771 0.229369
#0.385 0.148225 15 2.5974 0.228247 0.2334
0.38 0.1444 14 2.63158 0.232539 0.237487
#0.375 0.140625 14 2.66667 0.23635 0.241632
#0.37 0.1369 14 2.7027 0.240825 0.245837
#0.365 0.133225 13 2.73973 0.245043 0.250103
0.36 0.1296 13 2.77778 0.248851 0.254431
#0.355 0.126025 13 2.8169 0.253157 0.258823
#0.35 0.1225 12 2.85714 0.25768 0.263281
#0.345 0.119025 12 2.89855 0.262019 0.267806
0.34 0.1156 12 2.94118 0.266307 0.2724
#0.335 0.112225 11 2.98507 0.270842 0.277065
#0.33 0.1089 11 3.0303 0.274986 0.281804
#0.325 0.105625 11 3.07692 0.280106 0.286617
0.32 0.1024 10 3.125 0.284469 0.291508
#0.315 0.099225 10 3.1746 0.289417 0.296479
#0.31 0.0961 10 3.22581 0.294226 0.301532
#0.305 0.093025 9 3.27869 0.298491 0.30667
0.3 0.09 9 3.33333 0.304325 0.311895
#0.295 0.087025 9 3.38983 0.309272 0.317211
#0.29 0.0841 9 3.44828 0.314484 0.322619
#0.285 0.081225 8 3.50877 0.318895 0.328124
0.28 0.0784 8 3.57143 0.324408 0.333728
#0.275 0.075625 8 3.63636 0.329586 0.339436
#0.27 0.0729 7 3.7037 0.335817 0.34525
#0.265 0.070225 7 3.77358 0.341041 0.351175
0.26 0.0676 7 3.84615 0.346496 0.357214
#0.255 0.065025 7 3.92157 0.352872 0.363373
#0.25 0.0625 6 4 0.357972 0.369655
#0.245 0.060025 6 4.08163 0.364278 0.376066
0.24 0.0576 6 4.16667 0.368504 0.382611
#0.235 0.055225 6 4.25532 0.376236 0.389295
#0.23 0.0529 6 4.34783 0.38238 0.396124
#0.225 0.050625 5 4.44444 0.389499 0.403105
0.22 0.0484 5 4.54545 0.394125 0.410244
#0.215 0.046225 5 4.65116 0.401597 0.417548
#0.21 0.0441 5 4.7619 0.408057 0.425025
#0.205 0.042025 5 4.87805 0.414651 0.432684
0.2 0.04 4 5 0.421337 0.440533
#0.195 0.038025 4 5.12821 0.427023 0.448582
#0.19 0.0361 4 5.26316 0.439868 0.456841
#0.185 0.034225 4 5.40541 0.444946 0.465321
0.18 0.0324 4 5.55556 0.452711 0.474034
#0.175 0.030625 3 5.71429 0.45902 0.482994
#0.17 0.0289 3 5.88235 0.467306 0.492214
#0.165 0.027225 3 6.06061 0.474323 0.501711
0.16 0.0256 3 6.25 0.483191 0.5115
#0.155 0.024025 3 6.45161 0.488964 0.521601
#0.15 0.0225 3 6.66667 0.49587 0.532034
#0.145 0.021025 3 6.89655 0.507181 0.542821
0.14 0.0196 2 7.14286 0.51173 0.553987
#0.135 0.018225 2 7.40741 0.526178 0.565559
#0.13 0.0169 2 7.69231 0.531968 0.57757
#0.125 0.015625 2 8 0.539705 0.590051
0.12 0.0144 2 8.33333 0.539321 0.603043
#0.115 0.013225 2 8.69565 0.553397 0.616588
#0.11 0.0121 2 9.09091 0.559216 0.630735
#0.105 0.011025 2 9.52381 0.568249 0.645542
0.1 0.01 1 10 0.575589 0.661071


==> res_riblet_y-light.txt <==
#cote, phis, nribl, 1/sqrt(phis), beff, beffTh
0.5 0.25 24 2 0.149977 0.152876
#0.495 0.245025 24 2.0202 0.152848 0.155912
0.49 0.2401 24 2.04082 0.156024 0.158986
#0.485 0.235225 23 2.06186 0.158934 0.162097
0.48 0.2304 23 2.08333 0.162051 0.165248
#0.475 0.225625 22 2.10526 0.165079 0.168437
0.47 0.2209 22 2.12766 0.168299 0.171666
#0.465 0.216225 21 2.15054 0.171613 0.174936
0.46 0.2116 21 2.17391 0.174499 0.178247
#0.455 0.207025 20 2.1978 0.17823 0.181599
0.45 0.2025 20 2.22222 0.181268 0.184994
#0.445 0.198025 20 2.24719 0.184686 0.188433
0.44 0.1936 19 2.27273 0.187989 0.191915
#0.435 0.189225 19 2.29885 0.191474 0.195443
0.43 0.1849 18 2.32558 0.194895 0.199016
#0.425 0.180625 18 2.35294 0.198498 0.202636
0.42 0.1764 17 2.38095 0.201859 0.206304
#0.415 0.172225 17 2.40964 0.205823 0.210021
0.41 0.1681 17 2.43902 0.209656 0.213787
#0.405 0.164025 16 2.46914 0.213175 0.217603
0.4 0.16 16 2.5 0.216741 0.221472
#0.395 0.156025 15 2.53165 0.220424 0.225393
0.39 0.1521 15 2.5641 0.224771 0.229369
#0.385 0.148225 15 2.5974 0.228247 0.2334
0.38 0.1444 14 2.63158 0.232539 0.237487
#0.375 0.140625 14 2.66667 0.23635 0.241632
0.37 0.1369 14 2.7027 0.240825 0.245837
#0.365 0.133225 13 2.73973 0.245043 0.250103
0.36 0.1296 13 2.77778 0.248851 0.254431
#0.355 0.126025 13 2.8169 0.253157 0.258823
0.35 0.1225 12 2.85714 0.25768 0.263281
#0.345 0.119025 12 2.89855 0.262019 0.267806
0.34 0.1156 12 2.94118 0.266307 0.2724
#0.335 0.112225 11 2.98507 0.270842 0.277065
0.33 0.1089 11 3.0303 0.274986 0.281804
#0.325 0.105625 11 3.07692 0.280106 0.286617
0.32 0.1024 10 3.125 0.284469 0.291508
#0.315 0.099225 10 3.1746 0.289417 0.296479
0.31 0.0961 10 3.22581 0.294226 0.301532
#0.305 0.093025 9 3.27869 0.298491 0.30667
0.3 0.09 9 3.33333 0.304325 0.311895
#0.295 0.087025 9 3.38983 0.309272 0.317211
0.29 0.0841 9 3.44828 0.314484 0.322619
#0.285 0.081225 8 3.50877 0.318895 0.328124
0.28 0.0784 8 3.57143 0.324408 0.333728
#0.275 0.075625 8 3.63636 0.329586 0.339436
0.27 0.0729 7 3.7037 0.335817 0.34525
#0.265 0.070225 7 3.77358 0.341041 0.351175
0.26 0.0676 7 3.84615 0.346496 0.357214
#0.255 0.065025 7 3.92157 0.352872 0.363373
0.25 0.0625 6 4 0.357972 0.369655
#0.245 0.060025 6 4.08163 0.364278 0.376066
0.24 0.0576 6 4.16667 0.368504 0.382611
#0.235 0.055225 6 4.25532 0.376236 0.389295
0.23 0.0529 6 4.34783 0.38238 0.396124
#0.225 0.050625 5 4.44444 0.389499 0.403105
0.22 0.0484 5 4.54545 0.394125 0.410244
#0.215 0.046225 5 4.65116 0.401597 0.417548
0.21 0.0441 5 4.7619 0.408057 0.425025
#0.205 0.042025 5 4.87805 0.414651 0.432684
0.2 0.04 4 5 0.421337 0.440533
#0.195 0.038025 4 5.12821 0.427023 0.448582
0.19 0.0361 4 5.26316 0.439868 0.456841
#0.185 0.034225 4 5.40541 0.444946 0.465321
0.18 0.0324 4 5.55556 0.452711 0.474034
#0.175 0.030625 3 5.71429 0.45902 0.482994
0.17 0.0289 3 5.88235 0.467306 0.492214
#0.165 0.027225 3 6.06061 0.474323 0.501711
0.16 0.0256 3 6.25 0.483191 0.5115
#0.155 0.024025 3 6.45161 0.488964 0.521601
0.15 0.0225 3 6.66667 0.49587 0.532034
#0.145 0.021025 3 6.89655 0.507181 0.542821
0.14 0.0196 2 7.14286 0.51173 0.553987
#0.135 0.018225 2 7.40741 0.526178 0.565559
0.13 0.0169 2 7.69231 0.531968 0.57757
#0.125 0.015625 2 8 0.539705 0.590051
0.12 0.0144 2 8.33333 0.539321 0.603043
#0.115 0.013225 2 8.69565 0.553397 0.616588
0.11 0.0121 2 9.09091 0.559216 0.630735
#0.105 0.011025 2 9.52381 0.568249 0.645542
0.1 0.01 1 10 0.575589 0.661071
